GeoArena: Evaluating Open-World Geographic Reasoning in Large Vision-Language Models

Geographic reasoning is a fundamental cognitive capability that requires models to infer plausible locations by synthesizing visual evidence with spatial world knowledge. Despite recent advances in large vision-language models (LVLMs), existing evaluation paradigms remain largely outcome-centric, relying on static datasets and predefined labels that are conceptually misaligned with open-world geographic inference. Such outcome-centric evaluations often focus exclusively on label matching, leaving the underlying linguistic reasoning chains as unexamined black boxes. In this work, we introduce GeoArena, a dynamic, human-preference-based evaluation framework for benchmarking open-world geographic reasoning. GeoArena reframes evaluation as a pairwise reasoning alignment task on in-the-wild images, where human judges compare model-generated explanations based on reasoning quality, evidence synthesis, and plausibility. We deploy GeoArena as a public platform and benchmark 17 frontier LVLMs using thousands of human judgments, which complements existing benchmarks and supports the development of geographically grounded, human-aligned AI systems. We further provide detailed analyses of model behavior, including reliability of human preferences and factors influencing judgments of geographic reasoning quality.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

